Combining contextual and local edges for line segment extraction in cluttered images

Automatic extraction methods typically assume that line segments are pronounced, thin, few and far between, do not cross each other, and are noise and clutter-free. Since these assumptions often fail in realistic scenarios, many line segments are not detected or are fragmented. In more severe cases, i.e., many who use the Hough Transform, extraction can fail entirely. In this paper, we propose a method that tackles these issues. Its key aspect is the combination of thresholded image derivatives obtained with filters of large and small footprints, which we denote as contextual and local edges, respectively. Contextual edges are robust to noise and we use them to select valid local edges, i.e., local edges that are of the same type as contextual ones: dark-to-bright transition of vice-versa. If the distance between valid local edges does not exceed a maximum distance threshold, we enforce connectivity by marking them and the pixels in between as edge points. This originates connected edge maps that are robust and well localized. We use a powerful two-sample statistical test to compute contextual edges, which we introduce briefly, as they are unfamiliar to the image processing community. Finally, we present experiments that illustrate, with synthetic and real images, how our method is efficient in extracting complete segments of all lengths and widths in several situations where current methods fail.

==> TimeResults.txt <==
aaa.png  320  320  1328,125
Buildings.jpg  800  656  7390,625
Collection.PNG  772  802  8171,875
lenna.png  512  512  3718,75
pintinho.png  250  254  781,25
roofsSmall.bmp  400  276  1656,25
prison-break.jpg  432  288  1687,5
square-noise.png  256  256  796,875
opto_astig.PNG  650  362  2968,75
noise.png  256  256  812,5
Tallinn.JPG  1632  1224  29390,625
test.bmp  155  150  234,375
test2.bmp  155  150  250
test3.bmp  402  507  2234,375
synthetic2small.PNG  321  316  1312,5
bridge.jpg  640  480  4171,875
planta.jpg  689  842  7203,125
Frederic_Chopin_photo2x.jpg  507  728  5281,25
planta01.png  1110  1578  22093,75
molecule-lsd.png  305  274  984,375
buildings10.png  800  656  7218,75
solace.jpg  450  300  1906,25
boat.jpg  434  289  1765,625
wIMG_5583-5b.jpg  648  466  4203,125
india_architecture1.jpg  699  450  4218,75
800px-Rail_track.jpg  800  600  7171,875
architecture.jpg  300  358  1375
openhouse.jpg  528  352  2468,75
please-use-hand-rail.jpg  400  275  1484,375
buildings20.png  800  656  6984,375
rail.jpg  620  413  3484,375
square-noiseb.PNG  256  256  796,875
square-noisec.PNG  256  256  796,875
dutchBicycleBig.bmp  800  800  9843,75
Castle_Neuschwanstein.jpg  800  524  5468,75
staircase.bmp  800  533  6359,375
Deutsche-Bank-Frankfurt-am-Main.jpg  1650  2400  60625
mlc center.bmp  800  533  6578,125
cleaners.bmp  800  533  6500
flower.bmp  533  800  6093,75
girl.bmp  533  800  6281,25
zebra.bmp  800  533  6406,25
skating.bmp  800  533  5562,5
dijon.bmp  800  552  5953,125
wheel.bmp  552  800  6562,5
wall.bmp  800  550  6453,125
scooter.bmp  550  800  6375
lodz.bmp  552  800  6671,875
scaffoldSmall.bmp  275  400  1578,125
butterfly.bmp  800  550  6218,75
wroclaw.bmp  552  800  6625
rothenburg.bmp  800  552  6671,875
room1.jpg  850  567  6625
blacksign.jpg  425  319  2031,25
Franz_Liszt_by_Herman_Biow-_1843_2x.png  328  401  1734,375
Franz_Liszt_by_Pierre_Petit.png  399  552  2921,875
614px-Cinderella_Castle.jpg  614  768  6281,25
800px-Hallstatt_001.jpg  800  533  5734,375
1280px-Chichen_Itza_3.jpg  1280  681  11531,25
1890.jpg  700  433  4328,125
Amerigo_vespucci2.jpg  1024  683  9859,375
Berlin1.jpg  600  450  3656,25
chamine2.jpg  480  640  4296,875
cologne-attractions-1.jpg  1200  900  14984,375
Dali-Ancient-Town-20.jpg  400  300  1703,125
directional test.jpg  400  320  1843,75
eugenMaersk.jpg  410  272  1500
576px-Santa-Maria.jpg  576  768  5968,75
Hallstatt_Austria.jpg  700  525  4906,25
house2_big.jpg  657  1024  9812,5
house_big.jpg  751  1024  11312,5
locomotive040T-1890.jpg  500  331  2390,625
louvre-egypt.jpg  410  319  1765,625
princess-sovereign-lg.jpg  628  600  5046,875
singing-in-the-rain.jpg  336  450  2078,125
Tallinn-old-town.jpg  1024  730  10593,75
Westminster-Abbey2.jpg  444  600  3703,125
image038.jpg  320  301  1171,875
whinchat5.jpg  500  578  4015,625
cat.jpg  800  533  6000


==> highlights.txt <==

Automatic extraction methods typically assume very simple scenarios in line segment extraction
Our method enables simple extraction in complex scenarios by:
-- combining contextual and local edges
-- using powerful two-sample statistical tests


==> results32.txt <==
aaa.png  320  320  968,75
Buildings.jpg  800  656  5375
Collection.PNG  772  802  5937,5
lenna.png  512  512  2703,125
pintinho.png  250  254  562,5
roofsSmall.bmp  400  276  1203,125
prison-break.jpg  432  288  1250
square-noise.png  256  256  593,75
opto_astig.PNG  650  362  2171,875
noise.png  256  256  578,125
Tallinn.JPG  1632  1224  21406,25
test.bmp  155  150  171,875
test2.bmp  155  150  187,5
test3.bmp  402  507  1625
synthetic2small.PNG  321  316  953,125
bridge.jpg  640  480  3031,25
planta.jpg  689  842  5265,625
Frederic_Chopin_photo2x.jpg  507  728  3843,75
planta01.png  1110  1578  16093,75
molecule-lsd.png  305  274  703,125
boat.jpg  434  289  1281,25
wIMG_5583-5b.jpg  648  466  3046,875
india_architecture1.jpg  699  450  3078,125
800px-Rail_track.jpg  800  600  5218,75
architecture.jpg  300  358  1000
openhouse.jpg  528  352  1796,875
please-use-hand-rail.jpg  400  275  1078,125
Castle_Neuschwanstein.jpg  800  524  3984,375
Deutsche-Bank-Frankfurt-am-Main.jpg  1650  2400  44187,5
flower.bmp  533  800  4437,5
scaffoldSmall.bmp  275  400  1156,25
buildings10.png  800  656  5265,625
solace.jpg  450  300  1390,625
buildings20.png  800  656  5093,75
rail.jpg  620  413  2531,25
square-noiseb.PNG  256  256  578,125
square-noisec.PNG  256  256  578,125
dutchBicycleBig.bmp  800  800  7203,125
staircase.bmp  800  533  4625
mlc center.bmp  800  533  4796,875
cleaners.bmp  800  533  4750
girl.bmp  533  800  4562,5
zebra.bmp  800  533  4671,875
skating.bmp  800  533  4031,25
dijon.bmp  800  552  4328,125
wheel.bmp  552  800  4781,25
wall.bmp  800  550  4703,125
scooter.bmp  550  800  4640,625
lodz.bmp  552  800  4890,625
butterfly.bmp  800  550  4531,25
wroclaw.bmp  552  800  4859,375
rothenburg.bmp  800  552  4859,375
room1.jpg  850  567  4812,5
blacksign.jpg  425  319  1468,75
Franz_Liszt_by_Herman_Biow-_1843_2x.png  328  401  1265,625
Franz_Liszt_by_Pierre_Petit.png  399  552  2125
614px-Cinderella_Castle.jpg  614  768  4562,5
800px-Hallstatt_001.jpg  800  533  4171,875
1280px-Chichen_Itza_3.jpg  1280  681  8390,625
1890.jpg  700  433  3140,625
Amerigo_vespucci2.jpg  1024  683  7156,25
Berlin1.jpg  600  450  2671,875
chamine2.jpg  480  640  3140,625
cologne-attractions-1.jpg  1200  900  10921,875
Dali-Ancient-Town-20.jpg  400  300  1234,375
directional test.jpg  400  320  1343,75
eugenMaersk.jpg  410  272  1093,75
576px-Santa-Maria.jpg  576  768  4343,75
Hallstatt_Austria.jpg  700  525  3578,125
house2_big.jpg  657  1024  7140,625
house_big.jpg  751  1024  8234,375
locomotive040T-1890.jpg  500  331  1750
louvre-egypt.jpg  410  319  1281,25
princess-sovereign-lg.jpg  628  600  3671,875
singing-in-the-rain.jpg  336  450  1515,625
Tallinn-old-town.jpg  1024  730  7703,125
Westminster-Abbey2.jpg  444  600  2703,125
image038.jpg  320  301  843,75
whinchat5.jpg  500  578  2921,875
cat.jpg  800  533  4359,375


==> results38.txt <==
aaa.png  320  320  1140,625
Buildings.jpg  800  656  6390,625
Collection.PNG  772  802  7062,5
lenna.png  512  512  3218,75
pintinho.png  250  254  687,5
roofsSmall.bmp  400  276  1421,875
prison-break.jpg  432  288  1468,75
square-noise.png  256  256  703,125
opto_astig.PNG  650  362  2578,125
noise.png  256  256  687,5
Tallinn.JPG  1632  1224  25437,5
test.bmp  155  150  203,125
test2.bmp  155  150  203,125
test3.bmp  402  507  1921,875
synthetic2small.PNG  321  316  1140,625
bridge.jpg  640  480  3609,375
planta.jpg  689  842  6234,375
Frederic_Chopin_photo2x.jpg  507  728  4578,125
planta01.png  1110  1578  19312,5
molecule-lsd.png  305  274  859,375
boat.jpg  434  289  1531,25
wIMG_5583-5b.jpg  648  466  3625
india_architecture1.jpg  699  450  3656,25
800px-Rail_track.jpg  800  600  6187,5
architecture.jpg  300  358  1187,5
openhouse.jpg  528  352  2125
please-use-hand-rail.jpg  400  275  1281,25
Castle_Neuschwanstein.jpg  800  524  4734,375
Deutsche-Bank-Frankfurt-am-Main.jpg  1650  2400  52500
flower.bmp  533  800  5265,625
scaffoldSmall.bmp  275  400  1359,375
buildings10.png  800  656  6250
solace.jpg  450  300  1656,25
buildings20.png  800  656  6031,25
rail.jpg  620  413  3000
square-noiseb.PNG  256  256  703,125
square-noisec.PNG  256  256  703,125
dutchBicycleBig.bmp  800  800  8515,625
staircase.bmp  800  533  5453,125
mlc center.bmp  800  533  5687,5
cleaners.bmp  800  533  5625
girl.bmp  533  800  5421,875
zebra.bmp  800  533  5531,25
skating.bmp  800  533  4796,875
dijon.bmp  800  552  5171,875
wheel.bmp  552  800  5703,125
wall.bmp  800  550  5578,125
scooter.bmp  550  800  5515,625
lodz.bmp  552  800  5781,25
butterfly.bmp  800  550  5359,375
wroclaw.bmp  552  800  5718,75
rothenburg.bmp  800  552  5781,25
room1.jpg  850  567  5734,375
blacksign.jpg  425  319  1765,625
Franz_Liszt_by_Herman_Biow-_1843_2x.png  328  401  1484,375
Franz_Liszt_by_Pierre_Petit.png  399  552  2531,25
614px-Cinderella_Castle.jpg  614  768  5406,25
800px-Hallstatt_001.jpg  800  533  4953,125
1280px-Chichen_Itza_3.jpg  1280  681  9937,5
1890.jpg  700  433  3734,375
Amerigo_vespucci2.jpg  1024  683  8484,375
Berlin1.jpg  600  450  3171,875
chamine2.jpg  480  640  3734,375
cologne-attractions-1.jpg  1200  900  12953,125
Dali-Ancient-Town-20.jpg  400  300  1468,75
directional test.jpg  400  320  1593,75
eugenMaersk.jpg  410  272  1296,875
576px-Santa-Maria.jpg  576  768  5156,25
Hallstatt_Austria.jpg  700  525  4234,375
house2_big.jpg  657  1024  8468,75
house_big.jpg  751  1024  9781,25
locomotive040T-1890.jpg  500  331  2093,75
louvre-egypt.jpg  410  319  1531,25
princess-sovereign-lg.jpg  628  600  4359,375
singing-in-the-rain.jpg  336  450  1796,875
Tallinn-old-town.jpg  1024  730  9140,625
Westminster-Abbey2.jpg  444  600  3187,5
image038.jpg  320  301  1000
whinchat5.jpg  500  578  3484,375
cat.jpg  800  533  5187,5

